The Epoch of Reionization Window: II. Statistical Methods for Foreground Wedge Reduction

For there to be a successful measurement of the 21 cm Epoch of Reionization (EoR) power spectrum, it is crucial that strong foreground contaminants be robustly suppressed. These foregrounds come from a variety of sources (such as Galactic synchrotron emission and extragalactic point sources), but almost all share the property of being spectrally smooth, and when viewed through the chromatic response of an interferometer, occupy a signature "wedge" region in cylindrical $k_\perp k_\parallel$ Fourier space. The complement of the foreground wedge is termed the "EoR window", and is expected to be mostly foreground-free, allowing clean measurements of the power spectrum. This paper is a sequel to a previous paper that established a rigorous mathematical framework for describing the foreground wedge and the EoR window. Here, we use our framework to explore statistical methods by which the EoR window can be enlarged, thereby increasing the sensitivity of a power spectrum measurement. We adapt the FKP approximation (commonly used in galaxy surveys) for 21 cm cosmology, and also compare the optimal quadratic estimator to simpler estimators that ignore covariances between different Fourier modes. The optimal quadratic estimator is found to suppress foregrounds by an extra factor of $\sim 10^5$ in power at the peripheries of the EoR window, boosting the detection of the cosmological signal from $12\sigma$ to $50\sigma$ at the midpoint of reionization in our fiducial models. If numerical issues can be finessed, decorrelation techniques allow the EoR window to be further enlarged, enabling measurements to be made deep within the foreground wedge. These techniques do not assume that foreground are Gaussian-distributed, and we additionally prove that a final round of foreground subtraction can be performed after decorrelation in a way that is guaranteed to have no cosmological signal loss.

==> output.txt <==
diff --git a/wedgeFormalismPartB.tex b/wedgeFormalismPartB.tex
index 26a28d2..1086dc3 100755
--- a/wedgeFormalismPartB.tex
+++ b/wedgeFormalismPartB.tex
@@ -50,7 +50,7 @@
 
 
 \begin{abstract}
-For there to be a successful measurement of the $21\,\textrm{cm}$ Epoch of Reionization (EoR) power spectrum, it is crucial that strong foreground contaminants be robustly suppressed.  These foregrounds come from a variety of sources (such as Galactic synchrotron emission and extragalactic point sources), but almost all share the property of being spectrally smooth, and when viewed through the chromatic response of an interferometer, occupy a signature ``wedge" region in cylindrical $k_\perp k_\parallel$ Fourier space.  The complement of the foreground wedge is termed the ``EoR window", and is expected to be mostly foreground-free, allowing clean measurements of the power spectrum.  This paper is a sequel to a previous paper that established a rigorous mathematical framework for describing the foreground wedge and the EoR window.  Here, we use our framework to explore statistical methods by which the EoR window can be enlarged, thereby increasing the sensitivity of a power spectrum measurement.  We adapt the Feldman-Kaiser-Peacock approximation (commonly used in galaxy surveys) for $21\,\textrm{cm}$ cosmology, and also compare the optimal quadratic estimator to simpler estimators that ignore covariances between different Fourier modes.  The optimal quadratic estimator is found to suppress foregrounds by an extra factor of $\sim 10^5$ in power at the peripheries of the EoR window.  If numerical issues can be finessed, decorrelation techniques allow the EoR window to be further enlarged, enabling measurements to be made deep within the foreground wedge.  These techniques do not assume that foreground are Gaussian-distributed, and we additionally prove that a final round of foreground subtraction can be performed after decorrelation in a way that is guaranteed to have no cosmological signal loss.
+For there to be a successful measurement of the $21\,\textrm{cm}$ Epoch of Reionization (EoR) power spectrum, it is crucial that strong foreground contaminants be robustly suppressed.  These foregrounds come from a variety of sources (such as Galactic synchrotron emission and extragalactic point sources), but almost all share the property of being spectrally smooth, and when viewed through the chromatic response of an interferometer, occupy a signature ``wedge" region in cylindrical $k_\perp k_\parallel$ Fourier space.  The complement of the foreground wedge is termed the ``EoR window", and is expected to be mostly foreground-free, allowing clean measurements of the power spectrum.  This paper is a sequel to a previous paper that established a rigorous mathematical framework for describing the foreground wedge and the EoR window.  Here, we use our framework to explore statistical methods by which the EoR window can be enlarged, thereby increasing the sensitivity of a power spectrum measurement.  We adapt the Feldman-Kaiser-Peacock approximation (commonly used in galaxy surveys) for $21\,\textrm{cm}$ cosmology, and also compare the optimal quadratic estimator to simpler estimators that ignore covariances between different Fourier modes.  The optimal quadratic estimator is found to suppress foregrounds by an extra factor of $\sim 10^5$ in power at the peripheries of the EoR window, boosting the detection of the cosmological signal from $12\sigma$ to $50\sigma$ at the midpoint of reionization in our fiducial models.  If numerical issues can be finessed, decorrelation techniques allow the EoR window to be further enlarged, enabling measurements to be made deep within the foreground wedge.  These techniques do not assume that foreground are Gaussian-distributed, and we additionally prove that a final round of foreground subtraction can be performed after decorrelation in a way that is guaranteed to have no cosmological signal loss.
 %
 %For there to be a successful measurement of the $21\,\textrm{cm}$ Epoch of Reionization (EoR) power spectrum, it is crucial that strong foreground contaminants be robustly suppressed.  These foregrounds come from a variety of sources (such as Galactic synchrotron emission and extragalactic point sources), but almost all share the property of being spectrally smooth.  When considered in conjunction with the chromatic response of an interferometric measurement, spectrally smooth foregrounds contaminate a signature ``wedge" region in cylindrical $k_\perp k_\parallel$ Fourier space.  The complement of the foreground wedge is termed the ``EoR window", and is expected to be mostly foreground-free, allowing clean measurements of the power spectrum.  This paper is a sequel to a previous paper that established a rigorous mathematical framework for describing the foreground wedge and the EoR window.  Here, we use our framework to explore statistical methods by which the EoR window can be enlarged, thereby increasing the sensitivity of a power spectrum measurement.  We adapt the Feldman-Kaiser-Peacock approximation (commonly used in galaxy surveys) for $21\,\textrm{cm}$ cosmology, and also compare the optimal quadratic estimator to basic estimators (where Fourier modes are simply squared and binned without regard for the covariance between modes).  The optimal quadratic estimator uses both spatial and spectral information to reduce errors, and (compared to the basic estimators) suppresses foregrounds by a factor of $\sim 10^5$ in power at the peripheries of the EoR window.  If numerical issues can be finessed, decorrelation techniques allow the EoR window to be enlarged even further, enabling measurements to be made deep within the foreground wedge.  These techniques do not assume that foreground are Gaussian-distributed, and we additionally prove that a final round of foreground subtraction can be performed after decorrelation in a way that is guaranteed to have no cosmological signal loss.
 \end{abstract}
@@ -106,8 +106,9 @@ W_{\alpha \beta} = \textrm{tr} \left[ \mathbf{E}_\alpha \mathbf{C}_{,\beta} \rig
 where $\mathbf{C} \equiv \langle \mathbf{x} \mathbf{x}^\dagger \rangle$ is the total covariance matrix of the data (including foregrounds, instrumental noise, and cosmological signal), and $\mathbf{C}_{,\beta} \equiv \partial \mathbf{C} / \partial p_\beta$ is its derivative with respect to the $\beta$th bandpower.  Throughout this paper, angular brackets denote ensemble averages.  Since we are assuming that the bandpowers are constant within each Fourier cell, the bandpowers are related to the covariance matrix via
 \begin{equation}
 \label{eq:CovarDecomp}
-\mathbf{C} = \mathbf{N} + \sum_\alpha p_\alpha \mathbf{C}_{,\alpha}.
+\mathbf{C} = \mathbf{N} + \sum_\alpha p_\alpha \mathbf{C}_{,\alpha},
 \end{equation}
+where $\mathbf{N}$ is the instrumental noise covariance
 
 The choice of estimator affects not only the window functions, but also the error bars and the error correlations on the final estimates.  These error statistics are quantified by the bandpower covariance matrix:
 \begin{equation}
@@ -120,7 +121,7 @@ b_\alpha = \textrm{tr}  [\mathbf{E}^\alpha \mathbf{C}_\textrm{junk}],
 \end{equation}
 where $\mathbf{C}_\textrm{junk}$ is the contaminant contribution to the data covariance matrix.  In certain applications where this can be accurately modeled (such as in galaxy surveys, where $\mathbf{C}_\textrm{junk}$ is dominated by galaxy shot noise), this bias can be subtracted from the bandpower estimate.  In $21\,\textrm{cm}$ cosmology, the main contribution to $\mathbf{C}_\textrm{junk}$ is the contribution from foregrounds (assuming that noise bias can be eliminated via cross-correlations), which are poorly understood at low frequencies.  We therefore assume that no foreground bias subtraction is attempted, and consider the bias to be a residual systematic.  Put another way, Eq. \eqref{eq:WindDef} does not quite describe the relation between our bandpower estimates and the true bandpowers without the bias subtraction, and needs to be supplemented by Eq. \eqref{eq:bias} as an additive term on the right hand side.
 
-In Paper I, we examined a ``basic" estimator defined by the estimator matrix $\mathbf{E}_\alpha \propto \mathbf{N}^{-1} \mathbf{C}_{,\alpha} \mathbf{N}^{-1}$, where $\mathbf{N}$ is the instrumental noise covariance.  It was shown that in the limit of a very finely discretized $k_\perp k_\parallel$ grid, such an estimator is equivalent to one where visibilities are gridded with the Fourier footprint of the primary beam, followed by a squaring and binning of the resulting Fourier amplitudes.  Our basic estimator is therefore intended to be representative of many existing power spectrum pipelines \cite{Bernardi2013,Thyagarajan2013,Hazelton2013}.  Numerical computations gave the following conclusions:
+In Paper I, we examined a ``basic" estimator defined by the estimator matrix $\mathbf{E}_\alpha \propto \mathbf{N}^{-1} \mathbf{C}_{,\alpha} \mathbf{N}^{-1}$.  It was shown that in the limit of a very finely discretized $k_\perp k_\parallel$ grid, such an estimator is equivalent to one where visibilities are gridded with the Fourier footprint of the primary beam, followed by a squaring and binning of the resulting Fourier amplitudes.  Our basic estimator is therefore intended to be representative of many existing power spectrum pipelines \cite{Bernardi2013,Thyagarajan2013,Hazelton2013}.  Numerical computations gave the following conclusions:
 \begin{enumerate}
 \item[(1)] Window functions are typically quite narrow in extent outside high $k_\perp$ and low-to-moderate $k_\parallel$ regions (i.e., outside the wedge region).  As one encroaches upon the wedge, the window functions develop long tails towards low $k_\parallel$.  This causes spectrally smooth (low $k_\parallel$) foregrounds to be scattered to higher $k_\parallel$ modes in a $k_\perp$-dependent way, resulting in the wedge.  Some sample window functions from the basic estimator are shown in Figure \ref{fig:basicEstWindowsSummary}.
 \item[(2)] The residual bias is shown in Figure \ref{fig:basicEstBias}.  This confirms the basic picture of strong foreground contamination inside the wedge, with a sharp drop-off as one moves away from the wedge and into the EoR window.
@@ -175,7 +176,7 @@ In contrast, non-separable estimators cannot be written in the form specified by
 \label{eq:NonSepEst}
 \widehat{p}_\alpha =  \mathbf{x}^\dagger \mathbf{E}_\alpha \mathbf{x} = \sum_{ij} (\mathbf{E}_\alpha)_{ij} \mathbf{x}_i \mathbf{x}_j.
 \end{equation}
-Compared to separable estimators, the non-separable estimators provide additional degrees of freedom in determining how the measured data ought to be weighted.  In general, then, the optimal power spectrum estimator will be of a non-separable form.  However, separable estimators are computationally easier to implement, and have therefore been used frequently in $21\,\textrm{cm}$ power spectrum estimation \cite{Bernardi2013,Pober2013b,Parsons2013}.  More specifically, suppose one wishes to estimate $N_\textrm{bands}$ bandpowers using a data vector that is of length $N_\textrm{meas} = N_\textrm{bl} N_\nu$ (where $N_\textrm{bl}$ is the number of baselines in our array, and $N_\nu$ is the number of frequency channels).  Separable estimators essentially involve evaluating a single dot product for each band, and therefore scale as $\mathcal{O}(N_\textrm{meas} N_\textrm{bands}) $.  In contrast, non-separable estimators scale as $\mathcal{O}(N_\textrm{meas}^2 N_\textrm{bands}) $ because a vector-matrix multiplication is involved.  Furthermore, these scalings assume that $\mathbf{E}_\alpha$ and $\mathbf{e}_\alpha$ are known ahead of time.  Including the time needed to compute these quantities often makes the difference in computational cost even more extreme.  For example, the optimal separable estimator that we derive in Section \ref{sec:FKP} makes use of a set of $\mathbf{e}_\alpha$ vectors that can be computed in $\mathcal{O}(N_\textrm{meas} N_\textrm{bands}) $ time.  On the other hand, constructing $\mathbf{E}_\alpha$ for the optimal non-separable estimator described in Section \ref{sec:BetterEst} requires evaluating $\mathbf{C}^{-1}$ in addition to the multiplication of several $N_\textrm{meas} \times N_\textrm{meas}$ matrices, giving a scaling of $\mathcal{O}(N_\textrm{meas}^3 N_\textrm{bands})$.  Additional assumptions regarding foreground and survey properties may potentially allow improvements to this last scaling \cite{Dillon2013}, but it remains an open questions as to whether or not these assumptions are warranted at detection-level sensitivities and beyond.
+Compared to separable estimators, the non-separable estimators provide additional degrees of freedom in determining how the measured data ought to be weighted.  In general, then, the optimal power spectrum estimator will be of a non-separable form.  However, separable estimators are computationally easier to implement, and have therefore been used frequently in $21\,\textrm{cm}$ power spectrum estimation \cite{Bernardi2013,Pober2013b,Parsons2013}.  More specifically, suppose one wishes to estimate $N_\textrm{bands}$ bandpowers using a data vector that is of length $N_\textrm{meas} = N_\textrm{bl} N_\nu$ (where $N_\textrm{bl}$ is the number of baselines in our array, and $N_\nu$ is the number of frequency channels).  Separable estimators essentially involve evaluating a single dot product for each band, and therefore scale as $\mathcal{O}(N_\textrm{meas} N_\textrm{bands}) $.  In contrast, non-separable estimators scale as $\mathcal{O}(N_\textrm{meas}^2 N_\textrm{bands}) $ because a vector-matrix multiplication is involved.  Furthermore, these scalings assume that $\mathbf{E}_\alpha$ and $\mathbf{e}_\alpha$ are known ahead of time.  Including the time needed to compute these quantities often makes the difference in computational cost even more extreme.  For example, the optimal separable estimator that we derive in Section \ref{sec:FKP} makes use of a set of $\mathbf{e}_\alpha$ vectors that can be computed in $\mathcal{O}(N_\textrm{meas} N_\textrm{bands}) $ time.  On the other hand, constructing $\mathbf{E}_\alpha$ for the optimal non-separable estimator described in Section \ref{sec:BetterEst} requires evaluating $\mathbf{C}^{-1}$ in addition to the multiplication of several $N_\textrm{meas} \times N_\textrm{meas}$ matrices, giving a scaling of $\mathcal{O}(N_\textrm{meas}^3 N_\textrm{bands})$.  Additional assumptions regarding foreground and survey properties may potentially allow improvements to be made to this last scaling \cite{Dillon2013}, but it remains an open questions as to whether or not these assumptions are warranted at detection-level sensitivities and beyond.
 
 \subsection{Separable estimators: minimizing the variance with the FKP approximation}
 \label{sec:FKP}
@@ -310,7 +311,7 @@ The FKP formalism shown here naturally interpolates between the instrumental noi
 
 In the appropriate small-scale regime, the FKP approximation has been proven to be optimal, in the sense that it delivers the smallest error bars amongst all possible estimators,\footnote{This fact is typically proven in the context of galaxy surveys, but the mathematics can be easily adapted for radio interferometry, as we have done for the derivation of the FKP approximation itself.} separable or not \cite{Tegmark1998}.  With this in mind, consider again the limit of a thermal noise-limited experiment.   If thermal noise is the limiting factor, the second term in the denominator of Eq. \eqref{eq:optWeights} dominates $\chi(\mathbf{r})$, and we essentially have $\chi(\mathbf{r}) \propto A(\mathbf{r})$.  Since the multiplicative application of $A (\mathbf{r})$ in the image domain is equivalent to a convolution of its spatial Fourier transform on the $uv$ plane, we see that in the high-noise regime, the FKP approach is equivalent to the commonly-used recipe of first gridding the visibility measurements on the $uv$ plane with the Fourier-space primary beam function, then Fourier transforming along the frequency axis, and finally squaring and binning to find the power spectrum \cite{Bernardi2013,Thyagarajan2013,Hazelton2013}.  And since the FKP method is optimal on small scales, we should expect that at high $u$ and high $\eta$ (which is safely outside the wedge), excellent results should be attainable with either this recipe, or the closely-related basic estimator discussed in Paper I and Section \ref{sec:PaperI}.  In Section \ref{sec:BetterEst}, we shall find that this is indeed the case, where the basic estimator performs very well when safely within the confines of the EoR window.
 
-Unfortunately, the oft-used recipe is unlikely to help as we attempt to push into the wedge region.  First, as one begins to move to lower $k_\perp$ and $k_\parallel$ values, the sky-signal-to-noise ratio increases.  The high-noise approximation to $\chi(\mathbf{r})$ therefore ceases to apply, and the full expression for the FKP weights ought to be applied instead.  Put another way, it is necessary to account for the fact that at lower $k$, the errors are dominated by foreground uncertainty, and not by thermal noise.  Having said this, even a full application of the FKP weights may be insufficient, because the push to lower $k_\parallel$ at high values of $k_\perp$ (necessary for enlarging the EoR window) explicitly violates a number of the assumptions necessary for the FKP approximation to be optimal.  For example, we violate the condition that we are working on small scales, as well as the short-baseline assumption in our derivation.  In addition, the edge of the wedge is (by definition) where one transitions from being relatively foreground-free to being foreground dominated.  The power spectrum must therefore evolve rapidly and be insufficiently slowly-varying to justify factoring it out of the integral in Eq. \ref{eq:NotYetFactoredSab}.  Finally, at high $k_\perp$ and low $k_\parallel$ (i.e. in the wedge), we saw in Paper I that errors were correlated over a much greater extent than just $\Delta u \sim \theta_0^{-1}$ and $\Delta \eta \sim B_\textrm{band}$, violating the assumptions we made when binning together power estimates.
+Unfortunately, the oft-used recipe is unlikely to help as we attempt to push into the wedge region.  First, as one begins to move to lower $k_\perp$ and $k_\parallel$ values, the sky-signal-to-noise ratio increases.  The high-noise approximation for $\chi(\mathbf{r})$ therefore ceases to apply, and the full expression for the FKP weights ought to be applied instead.  Put another way, it is necessary to account for the fact that at lower $k$, the errors are dominated by foreground uncertainty, and not by thermal noise.  Having said this, even a full application of the FKP weights may be insufficient, because the push to lower $k_\parallel$ at high values of $k_\perp$ (necessary for enlarging the EoR window) explicitly violates a number of the assumptions necessary for the FKP approximation to be optimal.  For example, we violate the condition that we are working on small scales, as well as the short-baseline assumption in our derivation.  In addition, the edge of the wedge is (by definition) where one transitions from being relatively foreground-free to being foreground dominated.  The power spectrum must therefore evolve rapidly and be insufficiently slowly-varying to justify factoring it out of the integral in Eq. \ref{eq:NotYetFactoredSab}.  Finally, at high $k_\perp$ and low $k_\parallel$ (i.e. in the wedge), we saw in Paper I that errors were correlated over a much greater extent than just $\Delta u \sim \theta_0^{-1}$ and $\Delta \eta \sim B_\textrm{band}$, violating the assumptions we made when binning together power estimates.
 
 In this section, we considered separable power spectrum estimators, and were able to derive a set of weights under the FKP approximation that were provably optimal in the small-scale limit.  Encouragingly, in the high-noise regime (suitable for current-generation experiments) this coincided with the basic power spectrum methods seen in the literature \cite{Bernardi2013,Thyagarajan2013,Hazelton2013}, which are also equivalent to the basic estimator of Section \ref{sec:PaperI} if the Fourier bins are taken to be extremely fine (in which case the estimator becomes separable---see Paper I for a proof of the equivalence between our basic estimator and existing methods).  However, the assumption of having foreground uncertainties be subdominant to thermal noise errors must necessarily be violated if one wishes to enlarge the EoR window by working within the foreground wedge.  Moreover, our derivation of the FKP approximation required us to make the assumption of short baselines, which is in conflict with the small-scale limit.  Put together, all these (sometimes conflicting) assumptions make it likely that enlarging the EoR window will require a more general, non-separable estimator.
 
@@ -411,7 +412,7 @@ In the full numerical computations, we find that the resulting skewing of window
 	\label{fig:optBiasAndErrorComparisons}
 \end{figure*} 
 
-Having noted that our power estimates may not necessarily peak at their intended location on the $k_\perp k_\parallel$ plane, we may use the window functions to dictate a re-binning of our power estimates (and their corresponding error statistics).  We do so using the binning formalism of Ref. \cite{Dillon2014}, placing all the relevant quantities at their correct locations in Fourier space.  The resulting error bars and foreground biases are shown in Figure \ref{fig:optBiasAndErrorComparisons}, along with the ratios of these quantities to their counterparts with the basic estimator of Paper I and Section \ref{sec:PaperI}.  In terms of both the foreground bias and the error bars, the use of the optimal estimator allows one to access the lowest $k$ modes of the power spectrum.  At the boundaries of the EoR window, one can typically reduce the biases and errors by a factor of a few to $10^5$, with the greatest gains typically occurring at high $k_\perp$ near the wedge.  Given that the cosmological signal-to-instrumental noise ratio increases quickly towards lower $k$, this results in a large increase in detection significance.  Suppose, for instance, we take the simulations of Ref. \cite{Barkana2009} as a fiducial model of reionization.  These simulations reach an ionization fraction of slightly under $50\%$ at the redshift of our numerical computations ($z \sim 8.4$).  Extracting the relevant power spectrum and assuming isotropy to compare it to the $k_\perp k_\parallel$ space error computations shown in Figure \ref{fig:optBiasAndErrorComparisons}, we find that increasing the size of the EoR window with the optimal estimator results in an increase in the detection significance of the cosmological signal from $12\sigma$ to $50\sigma$.  To get a rough sense for this enhancement in performance at different redshifts, we may rescale our computed errors using $T_\textrm{sky} \propto \nu^{-2.55}$ \cite{thompson_et_al_2007}, since both the foreground uncertainty and the instrumental noise (which is sky noise dominated) scale with the sky temperature $T_\textrm{sky}$.  This treatment is of course only approximate, but saves us from redoing the rather costly numerical computations at multiple redshifts, and suffices for a back-of-the-envelope estimate.  At $z \sim 6.8$ (near the end of reionization for this model), the detection significance is boosted from $5.6\sigma$ to $35\sigma$.  At $z \sim 11.7$ (near the beginning of reionization in this model), higher noise and brighter foregrounds make detections more difficult, but the optimal estimator allows a marginal $2.4\sigma$ detection to become a statistically significant $5\sigma$ detection.  While these precise numbers are of course dependent on observational details (such as the configuration of one's array and the integration time), they do suggest that the optimal estimator's slight enlargement of the EoR window can significantly boost detection significance.
+Having noted that our power estimates may not necessarily peak at their intended location on the $k_\perp k_\parallel$ plane, we may use the window functions to dictate a re-binning of our power estimates (and their corresponding error statistics).  We do so using the binning formalism of Ref. \cite{Dillon2014}, placing all the relevant quantities at their correct locations in Fourier space.  The resulting error bars and foreground biases are shown in Figure \ref{fig:optBiasAndErrorComparisons}, along with the ratios of these quantities to their counterparts with the basic estimator of Paper I and Section \ref{sec:PaperI}.  In terms of both the foreground bias and the error bars, the use of the optimal estimator allows one to access the lowest $k$ modes of the power spectrum.  At the boundaries of the EoR window, one can typically reduce the biases and errors by a factor of a few to $10^5$, with the greatest gains typically occurring at high $k_\perp$ near the wedge.  Given that the cosmological signal-to-instrumental noise ratio increases quickly towards lower $k$, this results in a large increase in detection significance.  Suppose, for instance, we take the simulations of Ref. \cite{Barkana2009} as a fiducial model of reionization.  These simulations reach an ionization fraction of slightly under $50\%$ at the redshift of our numerical computations ($z \sim 8.4$).  Extracting the relevant power spectrum (shown in Figure \ref{fig:sampleTheory}) and assuming isotropy to compare it to the $k_\perp k_\parallel$ space error computations shown in Figure \ref{fig:optBiasAndErrorComparisons}, we find that increasing the size of the EoR window with the optimal estimator results in an increase in the detection significance of the cosmological signal from $12\sigma$ to $50\sigma$.  To get a rough sense for this enhancement in performance at different redshifts, we may rescale our computed errors using $T_\textrm{sky} \propto \nu^{-2.55}$ \cite{thompson_et_al_2007}, since both the foreground uncertainty and the instrumental noise (which is sky noise dominated) scale with the sky temperature $T_\textrm{sky}$.  This treatment is of course only approximate, but saves us from redoing the rather costly numerical computations at multiple redshifts, and suffices for a back-of-the-envelope estimate.  At $z \sim 6.8$ (near the end of reionization for this model), the detection significance is boosted from $5.6\sigma$ to $35\sigma$.  At $z \sim 11.7$ (near the beginning of reionization in this model), higher noise and brighter foregrounds make detections more difficult, but the optimal estimator allows a marginal $2.4\sigma$ detection to become a statistically significant $5\sigma$ detection.  While these precise numbers are of course dependent on observational details (such as the configuration of one's array and the integration time, which in our case are taken from Paper I), they do suggest that the optimal estimator's slight enlargement of the EoR window can significantly boost detection significance.
 
 \begin{figure}[t] 
 	\centering 
@@ -521,7 +522,7 @@ This paper is a direct continuation of Paper I \cite{Liu2014a}, where a rigorous
 
 In Paper I we examined a basic noise-weighted estimator of the power spectrum.  In the limit of a very finely discretized Fourier plane, we showed that this is equivalent to a separable estimator where the visibilities are gridded with a primary beam kernel, and then squared and binned.  In Section \ref{sec:FKP} of the present paper we considered a more general class of separable estimators, and searched for a more optimal way to weight our data by adapting the FKP approximation from galaxy surveys.  Assuming that the power spectrum is a slowly varying function and that one is working on small scales, the FKP approximation can be shown to be optimal (even when compared to the more general class of non-separable estimators).  It is therefore a useful reference for comparing with our basic prescription.  Making such a comparison reveals that the basic prescription is optimal only if the thermal noise is large compared to the sky signal.  Such an assumption is clearly violated as one moves from higher $k_\parallel$ to lower $k_\parallel$ in an attempt to work within the wedge.  This can be rectified by weighting the data using FKP weights instead of just instrumental noise.  However, as one pushes to the lowest $k_\parallel$, the assumptions underlying the FKP approximation itself (such as the assumption that one is working on small length scales) break down.  While the FKP approximation may be a useful approximation that is relatively computationally cheap, a viable prescription for working within the wedge will involve more complicated non-separable estimators.
 
-In Section \ref{sec:BetterEst}, we considered the larger class of non-separable estimators.  Performing a numerical analysis of what is a provably optimal estimator, we find that the optimal estimator's window functions are naturally shifted away from the deepest depths of the wedge.  However, the optimal estimator is able to reduce the foreground biases and errors by up to factors of $10^5$ in power at the edge of the wedge, thus enlarging the EoR window slightly.
+In Section \ref{sec:BetterEst}, we considered the larger class of non-separable estimators.  Performing a numerical analysis of what is a provably optimal estimator, we find that the optimal estimator's window functions are naturally shifted away from the deepest depths of the wedge.  However, the optimal estimator is able to reduce the foreground biases and errors by up to factors of $10^5$ in power at the edge of the wedge, thus enlarging the EoR window slightly.  In our fiducial models, this boosts the detection significance of the cosmological signal from $12\sigma$ to $50\sigma$ around the midpoint of reionization, although this is of course an array-dependent statement.
 
 With a fully covariant framework (and thus the ability to compute window functions), one can trade ``horizontal error bars" for ``vertical error bars" in a power spectrum measurement.  By reducing the horizontal error bars (i.e., by narrowing the window functions), one can reduce the leakage of foregrounds across the Fourier plane, which was what caused the foreground wedge in the first place.  In Section \ref{sec:Decorr}, we proposed a foreground isolation scheme where the window functions are first fully deconvolved to delta functions in order to isolate the foregrounds as much as possible.  This is followed by a zeroing out of modes that still contain strong foreground contamination, before a final resmoothing (or rebinning) of the $k_\perp k_\parallel$ plane to reduce the vertical error bars, which were inadvertently magnified by the window function deconvolution.  While future work is required to tame expected numerical issues, early indications suggest that this scheme may allow measurements to be made within the wedge.  Crucially, our proposed method has no formal signal loss associated with it, and does not assume that the sky signals are Gaussian.
 
@@ -530,7 +531,7 @@ Importantly, we note that the techniques developed in this paper are widely appl
 In battling the twin challenges of sensitivity and foreground systematics, $21\,\textrm{cm}$ power spectrum measurements are in a somewhat unfortunate situation, with thermal noise large where foregrounds are weak and vice versa.  To increase the significance of future measurements, one must therefore either reduce the thermal noise or the influence of foregrounds in the final power spectrum.  These approaches are of course not mutually exclusive, and next-generation instruments such as the recently-proposed HERA \cite{Pober2014} and the SKA will achieve the former, while in this paper we have proposed various methods for achieving the latter.  The work presented here suggests that it may indeed be possible to enlarge the EoR window, and further progress on this front will be a crucial step in fully realizing the great promise of $21\,\textrm{cm}$ cosmology.
 
 \section*{Acknowledgments}
-We would like to thank Gianni Bernardi, Chris Carilli, Josh Dillon, Michael Eastwood, Aaron Ewall-Wice, Danny Jacobs, Matt McQuinn, Miguel Morales, Abraham Neben, Peter Nugent, Jonnie Pober, Jonathan Pritchard, Richard Shaw, Casey Stark, Max Tegmark, and Chris Williams for useful discussions.  We would also like to acknowledge the anonymous referee of Ref. \cite{Dillon2014} for encouraging the resumption of a previously-abandoned line of thought that eventually led to Section \ref{sec:Decorr}.  
+We would like to thank Gianni Bernardi, Chris Carilli, Josh Dillon, Michael Eastwood, Aaron Ewall-Wice, Danny Jacobs, Matt McQuinn, Miguel Morales, Abraham Neben, Peter Nugent, Jonnie Pober, Jonathan Pritchard, Richard Shaw, Casey Stark, Max Tegmark, and Chris Williams for useful discussions.  We would also like to acknowledge the anonymous referee of this paper for extremely constructive comments.  Additionally, we thank the anonymous referee of Ref. \cite{Dillon2014} for encouraging the resumption of a previously-abandoned line of thought that eventually led to Section \ref{sec:Decorr}.  
 This research used resources of the National Energy Research
 Scientific Computing Center, which is supported by the Office of
 Science of the U.S. Department of Energy under Contract No. 

